Optimal routing and transmission strategies for UAV reconnaissance missions with detection threats

We consider an autonomous reconnaissance mission where an Unmanned Aerial Vehicle (UAV) has to visit several points of interest and communicate the intel back to the base. At every point of interest, the UAV has the option to either send back all available info, or continue to the next point of interest and communicate at a later stage. Both choices have a chance of detection, meaning the mission fails. We wish to maximize the expected amount of information gathered by the mission. This is modelled by a routing problem in a weighted graph. We show that the problem is NP-complete, discuss an ILP formulation, and use a genetic algorithm to find good solutions for up to ten points of interest.

==> Figures/Met_mutatie/coordinates_with_mutations.txt <==
generation run_1 run_2 run_3 run_4
1   5.77660083   6.08609373   5.8361602    5.79229641
2   5.77660083   6.08609373   5.8361602    6.03379068
3   6.04395667   6.08609373   5.8361602    6.16685152
4   6.04395667   6.12859401   6.25172368   6.33723669
5   6.24609083   6.37013729   6.25172368   6.69007593
6   6.29295512   6.4381293    6.25172368   6.82181269
7   6.83105964   6.4381293    6.25172368   6.82181269
8   6.83105964   6.66167298   6.25172368   6.8841606 
9   6.83105964   6.82050842   6.55751572   6.9882069 
10   6.83105964   6.82050842   6.78081839   6.9882069 
11   6.95028597   7.01461525   6.79095718   7.08428579
12   6.95028597   7.01461525   6.80329867   7.08428579
13   6.95028597   7.09294586   7.00851127   7.08428579
14   6.95028597   7.09294586   7.00851127   7.15410051
15   6.97739144   7.09294586   7.00851127   7.15410051
16   7.06291753   7.09294586   7.00851127   7.15410051
17   7.12801643   7.15101752   7.00851127   7.19830767
18   7.12801643   7.15101752   7.0092311    7.19830767
19   7.12801643   7.15101752   7.0092311    7.23980886
20   7.16940771   7.15101752   7.12500723   7.23980886
21   7.18353442   7.15101752   7.12500723   7.23980886
22   7.18353442   7.15101752   7.12500723   7.23980886
23   7.18353442   7.16940771   7.12500723   7.23980886
24   7.18353442   7.2421517    7.25431892   7.29189518
25   7.18353442   7.29397774   7.25431892   7.29189518
26   7.18353442   7.29397774   7.28083159   7.29189518
27   7.18353442   7.29397774   7.28083159   7.29189518
28   7.18353442   7.29397774   7.28083159   7.29189518
29   7.18353442   7.29397774   7.28083159   7.29397774
30   7.18353442   7.29397774   7.28083159   7.29397774
31   7.18353442   7.29397774   7.29397774   7.29397774
32   7.18353442   7.29397774   7.29397774   7.29397774
33   7.18353442   7.29397774   7.29397774   7.29397774
34   7.18353442   7.29397774   7.29397774   7.30518118
35   7.18353442   7.30518118   7.29397774   7.30518118
36   7.18353442   7.30518118   7.29397774   7.30518118
37   7.18353442   7.30518118   7.29397774   7.30518118
38   7.18353442   7.30518118   7.29397774   7.30518118
39   7.18353442   7.30518118   7.30518118   7.30518118
40   7.18353442   7.30518118   7.30518118   7.30518118
41   7.18353442   7.30518118   7.30518118   7.30518118
42   7.18353442   7.30518118   7.30518118   7.30518118
43   7.18353442   7.30518118   7.30518118   7.30518118
44   7.18353442   7.30518118   7.30518118   7.30518118
45   7.18353442   7.30518118   7.30518118   7.30518118
46   7.18353442   7.30518118   7.30518118   7.30518118
47   7.18353442   7.30518118   7.30518118   7.30518118
48   7.18353442   7.30518118   7.30518118   7.30518118
49   7.18353442   7.30518118   7.30518118   7.30518118
50   7.18353442   7.30518118   7.30518118   7.30518118
51   7.18353442   7.30518118   7.30518118   7.30518118
52   7.18353442   7.30518118   7.30518118   7.30518118
53   7.18353442   7.30518118   7.30518118   7.30518118
54   7.18353442   7.30518118   7.30518118   7.30518118
55   7.18353442   7.30518118   7.30518118   7.30518118
56   7.18353442   7.30518118   7.30518118   7.30518118
57   7.18353442   7.30518118   7.30518118   7.30518118
58   7.18353442   7.30518118   7.30518118   7.30518118
59   7.18353442   7.30518118   7.30518118   7.30518118
60   7.18353442   7.30518118   7.30518118   7.30518118
61   7.18353442   7.30518118   7.30518118   7.30518118
62   7.18353442   7.30518118   7.30518118   7.30518118
63   7.18353442   7.30518118   7.30518118   7.30518118
64   7.18353442   7.30518118   7.30518118   7.30518118
65   7.18353442   7.30518118   7.30518118   7.30518118
66   7.18353442   7.30518118   7.30518118   7.30518118
67   7.18353442   7.30518118   7.30518118   7.30518118
68   7.18353442   7.30518118   7.30518118   7.30518118
69   7.18353442   7.30518118   7.30518118   7.30518118
70   7.18353442   7.30518118   7.30518118   7.30518118
71   7.18353442   7.30518118   7.30518118   7.30518118
72   7.18353442   7.30518118   7.30518118   7.30518118
73   7.18353442   7.30518118   7.30518118   7.30518118
74   7.18353442   7.30518118   7.30518118   7.30518118
75   7.18353442   7.30518118   7.30518118   7.30518118
76   7.18353442   7.30518118   7.30518118   7.30518118
77   7.18353442   7.30518118   7.30518118   7.30518118
78   7.18353442   7.30518118   7.30518118   7.30518118
79   7.18353442   7.30518118   7.30518118   7.30518118
80   7.18353442   7.30518118   7.30518118   7.30518118
81   7.18353442   7.30518118   7.30518118   7.30518118
82   7.18353442   7.30518118   7.30518118   7.30518118
83   7.18353442   7.30518118   7.30518118   7.30518118
84   7.18353442   7.30518118   7.30518118   7.30518118
85   7.18353442   7.30518118   7.30518118   7.30518118
86   7.18353442   7.30518118   7.30518118   7.30518118
87   7.18353442   7.30518118   7.30518118   7.30518118
88   7.18353442   7.30518118   7.30518118   7.30518118
89   7.18353442   7.30518118   7.30518118   7.30518118
90   7.18353442   7.30518118   7.30518118   7.30518118
91   7.18353442   7.30518118   7.30518118   7.30518118
92   7.18353442   7.30518118   7.30518118   7.30518118
93   7.18353442   7.30518118   7.30518118   7.30518118
94   7.18353442   7.30518118   7.30518118   7.30518118
95   7.18353442   7.30518118   7.30518118   7.30518118
96   7.18353442   7.30518118   7.30518118   7.30518118
97   7.18353442   7.30518118   7.30518118   7.30518118
98   7.18353442   7.30518118   7.30518118   7.30518118
99   7.18353442   7.30518118   7.30518118   7.30518118
100   7.18353442   7.30518118   7.30518118   7.30518118
101   7.18353442   7.30518118   7.30518118   7.30518118
102   7.18353442   7.30518118   7.30518118   7.30518118
103   7.18353442   7.30518118   7.30518118   7.30518118
104   7.18353442   7.30518118   7.30518118   7.30518118
105   7.18353442   7.30518118   7.30518118   7.30518118
106   7.18353442   7.30518118   7.30518118   7.30518118
107   7.18353442   7.30518118   7.30518118   7.30518118
108   7.18353442   7.30518118   7.30518118   7.30518118
109   7.18353442   7.30518118   7.30518118   7.30518118
110   7.18353442   7.30518118   7.30518118   7.30518118
111   7.18353442   7.30518118   7.30518118   7.30518118
112   7.18353442   7.30518118   7.30518118   7.30518118
113   7.18353442   7.30518118   7.30518118   7.30518118
114   7.18353442   7.30518118   7.30518118   7.30518118
115   7.18353442   7.30518118   7.30518118   7.30518118
116   7.18353442   7.30518118   7.30518118   7.30518118
117   7.18353442   7.30518118   7.30518118   7.30518118
118   7.18353442   7.30518118   7.30518118   7.30518118
119   7.18353442   7.30518118   7.30518118   7.30518118
120   7.18353442   7.30518118   7.30518118   7.30518118
121   7.18353442   7.30518118   7.30518118   7.30518118
122   7.18353442   7.30518118   7.30518118   7.30518118
123   7.18353442   7.30518118   7.30518118   7.30518118
124   7.18353442   7.30518118   7.30518118   7.30518118
125   7.18353442   7.30518118   7.30518118   7.30518118
126   7.18353442   7.30518118   7.30518118   7.30518118
127   7.18353442   7.30518118   7.30518118   7.30518118
128   7.18353442   7.30518118   7.30518118   7.30518118
129   7.18353442   7.30518118   7.30518118   7.30518118
130   7.18353442   7.30518118   7.30518118   7.30518118
131   7.18353442   7.30518118   7.30518118   7.30518118
132   7.18353442   7.30518118   7.30518118   7.30518118
133   7.18353442   7.30518118   7.30518118   7.30518118
134   7.18353442   7.30518118   7.30518118   7.30518118
135   7.18353442   7.30518118   7.30518118   7.30518118
136   7.18353442   7.30518118   7.30518118   7.30518118
137   7.18353442   7.30518118   7.30518118   7.30518118
138   7.18353442   7.30518118   7.30518118   7.30518118
139   7.18353442   7.30518118   7.30518118   7.30518118
140   7.18353442   7.30518118   7.30518118   7.30518118
141   7.18353442   7.30518118   7.30518118   7.30518118
142   7.18353442   7.30518118   7.30518118   7.30518118
143   7.18353442   7.30518118   7.30518118   7.30518118
144   7.18353442   7.30518118   7.30518118   7.30518118
145   7.18353442   7.30518118   7.30518118   7.30518118
146   7.18353442   7.30518118   7.30518118   7.30518118
147   7.18353442   7.30518118   7.30518118   7.30518118
148   7.18353442   7.30518118   7.30518118   7.30518118
149   7.18353442   7.30518118   7.30518118   7.30518118
150   7.18353442   7.30518118   7.30518118   7.30518118
151   7.18353442   7.30518118   7.30518118   7.30518118
152   7.18353442   7.30518118   7.30518118   7.30518118

==> Figures/Zonder_mutatie/coordinates_without_mutations.txt <==
generation run_1 run_2 run_3 run_4
1   5.95640597   6.04507137   5.89261421   5.7483193 
2   5.95640597   6.04507137   5.89261421   5.87788621
3   5.97989627   6.04507137   5.89261421   5.95886811
4   6.06953665   6.04507137   5.89261421   6.02179326
5   6.06953665   6.04507137   6.03236009   6.10697802
6   6.06953665   6.18850092   6.03236009   6.75906359
7   6.18292454   6.18850092   6.03236009   6.75906359
8   6.20326056   6.18850092   6.34792147   6.75906359
9   6.24564344   6.47222488   6.49865536   6.75906359
10   6.24564344   6.58001473   6.49865536   6.75906359
11   6.28143006   6.64125421   6.49865536   6.75906359
12   6.34994493   6.64125421   6.49865536   6.75906359
13   6.34994493   6.64366827   6.49865536   6.75906359
14   6.34994493   6.64366827   6.49865536   6.75906359
15   6.49713292   6.64366827   6.49865536   6.75906359
16   6.49713292   6.70327179   6.64138606   6.75906359
17   6.49713292   6.74434422   6.64138606   6.75906359
18   6.51098607   6.74434422   6.71690633   6.89188763
19   6.51098607   6.9130045    6.71690633   6.96034298
20   6.69668465   6.9130045    6.74826483   6.96385348
21   6.74949547   6.9130045    6.74826483   6.96385348
22   6.74949547   6.9130045    6.93196279   6.96385348
23   6.74949547   6.9130045    6.93196279   6.96385348
24   6.74949547   6.9130045    6.93196279   6.96385348
25   6.74949547   6.9130045    6.93196279   6.96385348
26   6.74949547   6.92004021   6.93196279   6.97455693
27   6.74949547   6.93832568   6.93196279   7.09745895
28   6.74949547   6.93832568   6.93196279   7.09745895
29   6.74949547   6.93832568   7.10040678   7.09976166
30   6.9882069    6.93832568   7.10040678   7.09976166
31   6.9882069    7.08905932   7.10040678   7.09976166
32   6.9882069    7.08905932   7.10040678   7.09976166
33   6.9882069    7.08905932   7.10040678   7.09976166
34   6.9882069    7.08905932   7.10040678   7.09976166
35   6.99294624   7.09617447   7.10040678   7.09976166
36   6.99294624   7.09617447   7.10040678   7.13658954
37   6.99294624   7.09617447   7.10040678   7.13658954
38   7.00553314   7.09617447   7.10040678   7.13695413
39   7.00553314   7.09617447   7.13113895   7.13695413
40   7.00553314   7.09617447   7.14718858   7.13695413
41   7.00553314   7.09617447   7.14718858   7.13695413
42   7.00553314   7.11072926   7.14718858   7.13695413
43   7.00553314   7.11072926   7.18293404   7.13695413
44   7.02648286   7.11072926   7.18293404   7.13695413
45   7.07349313   7.11072926   7.1902976    7.13695413
46   7.07349313   7.11072926   7.1902976    7.13695413
47   7.07349313   7.11072926   7.1902976    7.13695413
48   7.07349313   7.11072926   7.1902976    7.13695413
49   7.07349313   7.11072926   7.1902976    7.13695413
50   7.07349313   7.11072926   7.1902976    7.13695413
51   7.07349313   7.11072926   7.1902976    7.13695413
52   7.07349313   7.11072926   7.1902976    7.13695413
53   7.07349313   7.11072926   7.1902976    7.13695413
54   7.07349313   7.11072926   7.1902976    7.13695413
55   7.11091644   7.11072926   7.1902976    7.13695413
56   7.11091644   7.11072926   7.1902976    7.13695413
57   7.11091644   7.11072926   7.1902976    7.13695413
58   7.12448561   7.11072926   7.1902976    7.13695413
59   7.12448561   7.11072926   7.1902976    7.13695413
60   7.12448561   7.11072926   7.1902976    7.13695413
61   7.12905185   7.11072926   7.1902976    7.13695413
62   7.12905185   7.11072926   7.1902976    7.13695413
63   7.12905185   7.11072926   7.1902976    7.13695413
64   7.16847218   7.11072926   7.1902976    7.13695413
65   7.16847218   7.11072926   7.1902976    7.13695413
66   7.18702129   7.11072926   7.1902976    7.13695413
67   7.18702129   7.11072926   7.1902976    7.13695413
68   7.18702129   7.11072926   7.1902976    7.13695413
69   7.18702129   7.11072926   7.1902976    7.13695413
70   7.18702129   7.11072926   7.1902976    7.13695413
71   7.18702129   7.11072926   7.1902976    7.13695413
72   7.18702129   7.11072926   7.1902976    7.13695413
73   7.24760629   7.11072926   7.1902976    7.13695413
74   7.24760629   7.11072926   7.1902976    7.13695413
75   7.24760629   7.11072926   7.1902976    7.13695413
76   7.24760629   7.11072926   7.1902976    7.13695413
77   7.24760629   7.11072926   7.1902976    7.13695413
78   7.24760629   7.11072926   7.1902976    7.13695413
79   7.24760629   7.11072926   7.1902976    7.13695413
80   7.24760629   7.11072926   7.1902976    7.13695413
81   7.24760629   7.11072926   7.1902976    7.13695413
82   7.24760629   7.11072926   7.1902976    7.13695413
83   7.24760629   7.11072926   7.1902976    7.13695413
84   7.24760629   7.11072926   7.1902976    7.13695413
85   7.24760629   7.11072926   7.1902976    7.13695413
86   7.24760629   7.11072926   7.1902976    7.13695413
87   7.24760629   7.11072926   7.1902976    7.13695413
88   7.24760629   7.11072926   7.1902976    7.13695413
89   7.24760629   7.11072926   7.1902976    7.13695413
90   7.24760629   7.11072926   7.1902976    7.13695413
91   7.24760629   7.11072926   7.1902976    7.13695413
92   7.24760629   7.11072926   7.1902976    7.13695413
93   7.24760629   7.11072926   7.1902976    7.13695413
94   7.24760629   7.11072926   7.1902976    7.13695413
95   7.24760629   7.11072926   7.1902976    7.13695413
96   7.24760629   7.11072926   7.1902976    7.13695413
97   7.24760629   7.11072926   7.1902976    7.13695413
98   7.28083159   7.11072926   7.1902976    7.13695413
99   7.28083159   7.11072926   7.1902976    7.13695413
100   7.28083159   7.11072926   7.1902976    7.13695413
101   7.28083159   7.11072926   7.1902976    7.13695413
102   7.28083159   7.11072926   7.1902976    7.13695413
103   7.28083159   7.11072926   7.1902976    7.13695413
104   7.28083159   7.11072926   7.1902976    7.13695413
105   7.28083159   7.11072926   7.1902976    7.13695413
106   7.28083159   7.11072926   7.1902976    7.13695413
107   7.28083159   7.11072926   7.1902976    7.13695413
108   7.28083159   7.11072926   7.1902976    7.13695413
109   7.29397774   7.11072926   7.1902976    7.13695413
110   7.29397774   7.11072926   7.1902976    7.13695413
111   7.29397774   7.11072926   7.1902976    7.13695413
112   7.29397774   7.11072926   7.1902976    7.13695413
113   7.29397774   7.11072926   7.1902976    7.13695413
114   7.29397774   7.11072926   7.1902976    7.13695413
115   7.29397774   7.11072926   7.1902976    7.13695413
116   7.29397774   7.11072926   7.1902976    7.13695413
117   7.29397774   7.11072926   7.1902976    7.13695413
118   7.29397774   7.11072926   7.1902976    7.13695413
119   7.29397774   7.11072926   7.1902976    7.13695413
120   7.29397774   7.11072926   7.1902976    7.13695413
121   7.29397774   7.11072926   7.1902976    7.13695413
122   7.29397774   7.11072926   7.1902976    7.13695413
123   7.29397774   7.11072926   7.1902976    7.13695413
124   7.29397774   7.11072926   7.1902976    7.13695413
125   7.29397774   7.11072926   7.1902976    7.13695413
126   7.29397774   7.11072926   7.1902976    7.13695413
127   7.29397774   7.11072926   7.1902976    7.13695413
128   7.29397774   7.11072926   7.1902976    7.13695413
129   7.29397774   7.11072926   7.1902976    7.13695413
130   7.29397774   7.11072926   7.1902976    7.13695413
131   7.29397774   7.11072926   7.1902976    7.13695413
132   7.29397774   7.11072926   7.1902976    7.13695413
133   7.29397774   7.11072926   7.1902976    7.13695413
134   7.29397774   7.11072926   7.1902976    7.13695413
135   7.29397774   7.11072926   7.1902976    7.13695413
136   7.30518118   7.11072926   7.1902976    7.13695413
137   7.30518118   7.11072926   7.1902976    7.13695413
138   7.30518118   7.11072926   7.1902976    7.13695413
139   7.30518118   7.11072926   7.1902976    7.13695413
140   7.30518118   7.11072926   7.1902976    7.13695413
141   7.30518118   7.11072926   7.1902976    7.13695413
142   7.30518118   7.11072926   7.1902976    7.13695413
143   7.30518118   7.11072926   7.1902976    7.13695413
144   7.30518118   7.11072926   7.1902976    7.13695413
145   7.30518118   7.11072926   7.1902976    7.13695413
146   7.30518118   7.11072926   7.1902976    7.13695413
147   7.30518118   7.11072926   7.1902976    7.13695413
148   7.30518118   7.11072926   7.1902976    7.13695413
149   7.30518118   7.11072926   7.1902976    7.13695413
150   7.30518118   7.11072926   7.1902976    7.13695413
151   7.30518118   7.11072926   7.1902976    7.13695413
152   7.30518118   7.11072926   7.1902976    7.13695413
